Search for Supernova Neutrino Bursts at Super-Kamiokande

The result of a search for neutrino bursts from supernova explosions using the Super-Kamiokande detector is reported. Super-Kamiokande is sensitive to core-collapse supernova explosions via observation of their neutrino emissions. The expected number of events comprising such a burst is ~10^4 and the average energy of the neutrinos is in few tens of MeV range in the case of a core-collapse supernova explosion at the typical distance in our galaxy (10 kiloparsecs); this large signal means that the detection efficiency anywhere within our galaxy and well past the Magellanic Clouds is 100%. We examined a data set which was taken from May, 1996 to July, 2001 and from December, 2002 to October, 2005 corresponding to 2589.2 live days. However, there is no evidence of such a supernova explosion during the data-taking period. The 90% C.L. upper limit on the rate of core-collapse supernova explosions out to distances of 100 kiloparsecs is found to be 0.32 SN/year.

==> README.txt <==
***********************************************************
This file is a keepcomments directive
***********************************************************

My package is composed of 9 files including this file.
The explanation of the other 8 files are following.

1. ms.tex : Main tex file (documentclass is emulateapj) 46 kbyte
2. f1.eps : eps file for figure 1 (276 kbyte)
3. f2.eps : eps file for figure 2 (46 kbyte)
4. f3.eps : eps file for figure 3 (11 kbyte)
5. f4.eps : eps file for figure 4 (13 kbyte)
6. f5.eps : eps file for figure 5 (11 kbyte)
7. f6.eps : eps file for figure 6 (30 kbyte)
8. emulateapj.cls : class file for the documentclass emulateapj (52 kbyte)

